OGLE-LMC-ECL-11893: The discovery of a long-period eclipsing binary with a circumstellar disk

We report the serendipitous discovery of a disk-eclipse system OGLE-LMC-ECL-11893. The eclipse occurs with a period of 468 days, a duration of about 15 days and a deep (up to \Delta I ~1.5), peculiar and asymmetric profile. A possible origin of such an eclipse profile involves a circumstellar disk. The presence of the disk is confirmed by the H-alpha line profile from the follow-up spectroscopic observations, and the star is identified as Be/Ae type. Unlike the previously known disk-eclipse candidates (Epsilon Aurigae, EE Cephei, OGLE-LMC-ECL-17782, KH 15D), the eclipses of OGLE-LMC-ECL-11893 retain the same shape throughout the span of ~17 years (13 orbital periods), indicating no measurable orbital precession of the disk.

==> OGLE-LMC-ECL-11893.LCOGT.Light.Curve.txt <==
lsc-doma-1m0-05-kb78 B 2456343.58641 21.502 0.034 69.323 1.879 -043.868 0.773 0.9913
lsc-doma-1m0-05-kb78 B 2456343.59010 21.404 0.032 69.323 1.879 -041.498 0.804 0.9908
lsc-doma-1m0-05-kb78 B 2456343.59375 21.428 0.033 69.323 1.879 -042.008 0.814 0.9890
lsc-doma-1m0-05-kb78 B 2456343.66841 21.477 0.041 69.323 1.879 -041.279 0.909 0.9456
lsc-doma-1m0-05-kb78 B 2456343.67208 21.485 0.039 69.323 1.879 -041.392 0.854 0.9440
lsc-doma-1m0-05-kb78 B 2456343.67574 21.446 0.036 69.323 1.879 -040.269 0.829 0.9379
lsc-doma-1m0-05-kb78 B 2456344.58943 21.470 0.040 69.323 1.879 -043.272 0.940 0.9948
lsc-doma-1m0-05-kb78 B 2456344.59308 21.486 0.039 69.323 1.879 -043.649 0.905 0.9948
lsc-doma-1m0-05-kb78 B 2456344.66842 21.453 0.036 69.323 1.879 -040.773 0.830 0.9460
lsc-doma-1m0-05-kb78 B 2456344.67212 21.498 0.039 69.323 1.879 -041.574 0.857 0.9413
lsc-doma-1m0-05-kb78 B 2456344.67578 21.586 0.044 69.323 1.879 -043.174 0.879 0.9363
lsc-doma-1m0-05-kb78 B 2456346.58843 21.531 0.041 69.323 1.879 -099.134 2.057 2.2072
lsc-doma-1m0-05-kb78 B 2456347.58845 21.435 0.028 69.323 1.879 -128.819 2.068 3.0198
lsc-doma-1m0-05-kb78 B 2456347.67180 21.436 0.032 69.323 1.879 -121.491 2.230 2.8473
lsc-doma-1m0-05-kb78 B 2456348.58844 21.510 0.036 69.323 1.879 -134.071 2.476 3.0172
lsc-doma-1m0-05-kb78 B 2456348.67182 21.480 0.042 69.323 1.879 -124.615 2.794 2.8489
lsc-doma-1m0-05-kb78 B 2456349.58844 21.657 0.047 69.323 1.879 -141.250 2.802 2.9688
lsc-doma-1m0-05-kb78 B 2456350.58848 21.782 0.044 69.323 1.879 -146.918 2.293 2.9409
lsc-doma-1m0-05-kb78 B 2456353.61487 22.483 0.090 69.323 1.879 -057.500 0.815 0.9719
lsc-doma-1m0-05-kb78 B 2456353.62220 22.516 0.095 69.323 1.879 -057.453 0.832 0.9660
lsc-doma-1m0-05-kb78 B 2456357.52249 20.458 0.013 69.323 1.879 -003.643 0.750 0.9682
lsc-doma-1m0-05-kb78 B 2456357.52618 20.430 0.013 69.323 1.879 -001.941 0.755 0.9666
lsc-doma-1m0-05-kb78 B 2456357.52982 20.423 0.012 69.323 1.879 -001.531 0.728 0.9669
lsc-doma-1m0-05-kb78 B 2456357.62669 20.417 0.013 69.323 1.879 -001.108 0.739 0.9153
lsc-doma-1m0-05-kb78 B 2456357.63036 20.427 0.013 69.323 1.879 -001.680 0.729 0.9106
lsc-doma-1m0-05-kb78 B 2456360.55712 20.385 0.011 69.323 1.879 +000.803 0.682 0.9463
lsc-doma-1m0-05-kb78 B 2456360.56082 20.396 0.011 69.323 1.879 +000.099 0.688 0.9424
lsc-doma-1m0-05-kb78 B 2456360.56448 20.384 0.011 69.323 1.879 +000.828 0.697 0.9424
lsc-doma-1m0-05-kb78 B 2456360.60778 20.385 0.011 69.323 1.879 +000.760 0.693 0.9387
lsc-doma-1m0-05-kb78 B 2456360.61147 20.367 0.011 69.323 1.879 +001.828 0.682 0.9229
lsc-doma-1m0-05-kb78 B 2456360.61512 20.389 0.011 69.323 1.879 +000.520 0.672 0.9145
lsc-doma-1m0-05-kb78 B 2456361.53290 20.389 0.011 69.323 1.879 +000.559 0.694 0.9751
lsc-doma-1m0-05-kb78 B 2456361.53660 20.398 0.011 69.323 1.879 +000.011 0.708 0.9747
lsc-doma-1m0-05-kb78 B 2456361.54026 20.408 0.012 69.323 1.879 -000.641 0.711 0.9760
lsc-doma-1m0-05-kb78 B 2456361.60938 20.381 0.012 69.323 1.879 +001.035 0.748 0.9475
lsc-doma-1m0-05-kb78 B 2456361.61304 20.410 0.013 69.323 1.879 -000.722 0.756 0.9452
lsc-doma-1m0-05-kb78 B 2456362.52252 20.381 0.011 69.323 1.879 +001.075 0.695 0.9905
lsc-doma-1m0-05-kb78 B 2456362.52622 20.392 0.011 69.323 1.879 +000.367 0.688 0.9896
lsc-doma-1m0-05-kb78 B 2456363.52246 20.385 0.011 69.323 1.879 +000.825 0.697 1.0020
lsc-doma-1m0-05-kb78 B 2456363.52616 20.410 0.011 69.323 1.879 -000.755 0.682 0.9997
lsc-doma-1m0-05-kb78 B 2456363.52982 20.398 0.011 69.323 1.879 -000.006 0.677 0.9984
lsc-doma-1m0-05-kb78 B 2456364.52255 20.397 0.011 69.323 1.879 +000.025 0.670 0.9935
lsc-doma-1m0-05-kb78 B 2456364.52991 20.394 0.010 69.323 1.879 +000.259 0.663 0.9883
lsc-doma-1m0-05-kb78 B 2456364.60931 20.397 0.011 69.323 1.879 +000.039 0.646 0.9385
lsc-doma-1m0-05-kb78 B 2456364.61301 20.381 0.011 69.323 1.879 +001.009 0.641 0.9387
lsc-doma-1m0-05-kb78 B 2456365.52246 20.392 0.011 69.323 1.879 +000.334 0.720 0.9799
lsc-doma-1m0-05-kb78 B 2456365.52615 20.368 0.011 69.323 1.879 +001.862 0.727 0.9810
lsc-doma-1m0-05-kb78 B 2456365.52980 20.382 0.011 69.323 1.879 +001.021 0.678 0.9780
lsc-doma-1m0-05-kb78 B 2456365.62653 20.407 0.037 69.323 1.879 -000.108 0.430 0.1837
lsc-doma-1m0-05-kb78 B 2456368.52633 20.370 0.011 69.323 1.879 +001.758 0.699 0.9846
lsc-doma-1m0-05-kb78 B 2456368.53000 20.382 0.011 69.323 1.879 +000.985 0.692 0.9832
lsc-doma-1m0-05-kb78 B 2456369.52253 20.389 0.011 69.323 1.879 +000.552 0.725 0.9828
lsc-doma-1m0-05-kb78 B 2456369.52624 20.402 0.011 69.323 1.879 -000.291 0.714 0.9821
lsc-doma-1m0-05-kb78 B 2456369.52990 20.386 0.012 69.323 1.879 +000.766 0.742 0.9805
lsc-doma-1m0-05-kb78 V 2456343.60545 21.035 0.021 38.004 3.224 +000.599 0.819 1.0731
lsc-doma-1m0-05-kb78 V 2456343.68000 21.011 0.026 38.004 3.224 +001.451 0.976 1.0451
lsc-doma-1m0-05-kb78 V 2456344.59738 21.036 0.023 38.004 3.224 +000.548 0.900 1.0823
lsc-doma-1m0-05-kb78 V 2456344.60109 21.084 0.024 38.004 3.224 -001.246 0.885 1.0809
lsc-doma-1m0-05-kb78 V 2456344.60476 21.030 0.024 38.004 3.224 +000.781 0.919 1.0826
lsc-doma-1m0-05-kb78 V 2456344.68001 21.055 0.027 38.004 3.224 -000.157 0.970 1.0493
lsc-doma-1m0-05-kb78 V 2456344.68373 21.064 0.029 38.004 3.224 -000.493 1.036 1.0505
lsc-doma-1m0-05-kb78 V 2456345.59656 21.005 0.027 38.004 3.224 +001.774 1.061 1.0880
lsc-doma-1m0-05-kb78 V 2456345.60392 21.044 0.028 38.004 3.224 +000.250 1.058 1.0866
lsc-doma-1m0-05-kb78 V 2456345.67926 21.023 0.029 38.004 3.224 +001.018 1.104 1.0530
lsc-doma-1m0-05-kb78 V 2456345.68295 21.039 0.030 38.004 3.224 +000.421 1.122 1.0527
lsc-doma-1m0-05-kb78 V 2456346.59666 21.051 0.032 38.004 3.224 -000.009 1.069 0.9522
lsc-doma-1m0-05-kb78 V 2456346.60037 21.050 0.027 38.004 3.224 +000.028 0.993 1.0474
lsc-doma-1m0-05-kb78 V 2456346.60404 21.048 0.029 38.004 3.224 +000.094 1.003 1.0005
lsc-doma-1m0-05-kb78 V 2456347.59595 21.018 0.026 38.004 3.224 +001.277 1.041 1.0931
lsc-doma-1m0-05-kb78 V 2456347.60335 21.045 0.028 38.004 3.224 +000.192 1.076 1.0928
lsc-doma-1m0-05-kb78 V 2456348.59592 21.048 0.032 38.004 3.224 +000.090 1.238 1.0871
lsc-doma-1m0-05-kb78 V 2456348.59963 21.022 0.032 38.004 3.224 +001.088 1.256 1.0871
lsc-doma-1m0-05-kb78 V 2456348.60330 21.119 0.035 38.004 3.224 -002.513 1.242 1.0864
lsc-doma-1m0-05-kb78 V 2456349.59592 21.090 0.036 38.004 3.224 -001.471 1.323 1.0779
lsc-doma-1m0-05-kb78 V 2456349.59962 21.110 0.039 38.004 3.224 -002.172 1.400 1.0783
lsc-doma-1m0-05-kb78 V 2456349.60328 21.256 0.045 38.004 3.224 -007.053 1.414 1.0754
lsc-doma-1m0-05-kb78 V 2456350.59594 21.290 0.043 38.004 3.224 -008.031 1.302 1.0682
lsc-doma-1m0-05-kb78 V 2456350.59963 21.424 0.050 38.004 3.224 -011.832 1.316 1.0688
lsc-doma-1m0-05-kb78 V 2456350.60329 21.376 0.049 38.004 3.224 -010.510 1.362 1.0671
lsc-doma-1m0-05-kb78 V 2456351.59594 21.406 0.041 38.004 3.224 -011.383 1.101 1.0736
lsc-doma-1m0-05-kb78 V 2456352.57580 21.627 0.034 38.004 3.224 -016.630 0.742 1.0627
lsc-doma-1m0-05-kb78 V 2456352.57954 21.574 0.034 38.004 3.224 -015.458 0.784 1.0637
lsc-doma-1m0-05-kb78 V 2456352.58322 21.628 0.037 38.004 3.224 -016.632 0.810 1.0606
lsc-doma-1m0-05-kb78 V 2456353.62791 21.820 0.051 38.004 3.224 -020.444 0.924 1.0593
lsc-doma-1m0-05-kb78 V 2456353.63161 21.814 0.048 38.004 3.224 -020.367 0.890 1.0607
lsc-doma-1m0-05-kb78 V 2456357.53480 20.150 0.009 38.004 3.224 +051.855 0.800 1.0568
lsc-doma-1m0-05-kb78 V 2456357.53851 20.145 0.009 38.004 3.224 +052.379 0.775 1.0589
lsc-doma-1m0-05-kb78 V 2456357.54218 20.149 0.009 38.004 3.224 +052.081 0.756 1.0586
lsc-doma-1m0-05-kb78 V 2456357.63904 20.116 0.011 38.004 3.224 +052.979 0.890 1.0220
lsc-doma-1m0-05-kb78 V 2456360.56953 20.092 0.009 38.004 3.224 +056.209 0.806 1.0429
lsc-doma-1m0-05-kb78 V 2456360.62027 20.114 0.009 38.004 3.224 +053.225 0.750 1.0226
lsc-doma-1m0-05-kb78 V 2456361.54460 20.123 0.009 38.004 3.224 +054.877 0.805 1.0697
lsc-doma-1m0-05-kb78 V 2456361.54832 20.116 0.009 38.004 3.224 +055.641 0.802 1.0721
lsc-doma-1m0-05-kb78 V 2456362.53860 20.106 0.009 38.004 3.224 +056.803 0.787 1.0774
lsc-doma-1m0-05-kb78 V 2456362.54227 20.092 0.009 38.004 3.224 +057.997 0.791 1.0770
lsc-doma-1m0-05-kb78 V 2456363.53485 20.102 0.009 38.004 3.224 +057.358 0.797 1.0808
lsc-doma-1m0-05-kb78 V 2456363.53857 20.130 0.009 38.004 3.224 +054.874 0.777 1.0813
lsc-doma-1m0-05-kb78 V 2456363.54225 20.095 0.009 38.004 3.224 +057.446 0.802 1.0711
lsc-doma-1m0-05-kb78 V 2456363.62254 20.114 0.009 38.004 3.224 +054.459 0.745 1.0465
lsc-doma-1m0-05-kb78 V 2456363.62621 20.113 0.009 38.004 3.224 +054.441 0.770 1.0451
lsc-doma-1m0-05-kb78 V 2456364.53481 20.107 0.008 38.004 3.224 +056.322 0.750 1.0705
lsc-doma-1m0-05-kb78 V 2456364.53855 20.123 0.008 38.004 3.224 +054.940 0.748 1.0720
lsc-doma-1m0-05-kb78 V 2456364.54223 20.124 0.008 38.004 3.224 +054.875 0.742 1.0713
lsc-doma-1m0-05-kb78 V 2456364.61819 20.121 0.008 38.004 3.224 +053.238 0.707 1.0341
lsc-doma-1m0-05-kb78 V 2456364.62194 20.124 0.008 38.004 3.224 +052.974 0.707 1.0338
lsc-doma-1m0-05-kb78 V 2456365.53412 20.127 0.009 38.004 3.224 +054.179 0.767 1.0637
lsc-doma-1m0-05-kb78 V 2456365.53785 20.114 0.009 38.004 3.224 +055.460 0.771 1.0657
lsc-doma-1m0-05-kb78 V 2456365.54153 20.121 0.009 38.004 3.224 +054.809 0.766 1.0657
lsc-doma-1m0-05-kb78 V 2456366.60113 20.117 0.010 38.004 3.224 +049.102 0.755 0.9481
lsc-doma-1m0-05-kb78 V 2456366.60481 20.121 0.011 38.004 3.224 +042.214 0.738 0.8202
lsc-doma-1m0-05-kb78 V 2456368.53487 20.108 0.009 38.004 3.224 +056.353 0.785 1.0728
lsc-doma-1m0-05-kb78 V 2456368.54229 20.086 0.009 38.004 3.224 +058.337 0.801 1.0722
lsc-doma-1m0-05-kb78 V 2456369.53494 20.100 0.009 38.004 3.224 +056.806 0.847 1.0672
lsc-doma-1m0-05-kb78 V 2456369.53867 20.112 0.009 38.004 3.224 +055.708 0.830 1.0671
lsc-doma-1m0-05-kb78 V 2456369.54235 20.111 0.009 38.004 3.224 +055.775 0.824 1.0669
lsc-doma-1m0-05-kb78 R 2456343.61361 20.943 0.018 39.351 3.767 +003.077 0.840 1.1844
lsc-doma-1m0-05-kb78 R 2456343.61729 20.991 0.019 39.351 3.767 +000.959 0.843 1.1872
lsc-doma-1m0-05-kb78 R 2456344.60918 20.982 0.021 39.351 3.767 +001.341 0.921 1.1999
lsc-doma-1m0-05-kb78 R 2456344.61291 21.008 0.021 39.351 3.767 +000.191 0.923 1.2044
lsc-doma-1m0-05-kb78 R 2456344.61658 20.975 0.023 39.351 3.767 +001.682 1.045 1.2105
lsc-doma-1m0-05-kb78 R 2456345.60837 20.993 0.025 39.351 3.767 +000.847 1.111 1.2014
lsc-doma-1m0-05-kb78 R 2456345.61208 20.986 0.024 39.351 3.767 +001.193 1.094 1.2037
lsc-doma-1m0-05-kb78 R 2456345.61574 21.019 0.025 39.351 3.767 -000.261 1.112 1.2102
lsc-doma-1m0-05-kb78 R 2456346.60843 21.013 0.031 39.351 3.767 -000.000 1.119 1.0000
lsc-doma-1m0-05-kb78 R 2456346.61217 21.013 0.025 39.351 3.767 -000.021 1.024 1.1269
lsc-doma-1m0-05-kb78 R 2456346.61585 21.034 0.025 39.351 3.767 -000.900 1.032 1.1478
lsc-doma-1m0-05-kb78 R 2456347.60772 20.955 0.024 39.351 3.767 +002.593 1.087 1.2054
lsc-doma-1m0-05-kb78 R 2456347.61146 21.009 0.028 39.351 3.767 +000.156 1.252 1.2116
lsc-doma-1m0-05-kb78 R 2456347.61514 20.981 0.025 39.351 3.767 +001.383 1.111 1.2086
lsc-doma-1m0-05-kb78 R 2456348.60777 21.042 0.027 39.351 3.767 -001.245 1.161 1.2045
lsc-doma-1m0-05-kb78 R 2456348.61151 21.052 0.031 39.351 3.767 -001.695 1.300 1.2084
lsc-doma-1m0-05-kb78 R 2456348.61518 21.070 0.028 39.351 3.767 -002.445 1.178 1.2105
lsc-doma-1m0-05-kb78 R 2456349.60769 20.994 0.030 39.351 3.767 +000.814 1.332 1.1875
lsc-doma-1m0-05-kb78 R 2456349.61508 21.089 0.034 39.351 3.767 -003.192 1.366 1.1882
lsc-doma-1m0-05-kb78 R 2456350.60769 21.252 0.037 39.351 3.767 -009.186 1.265 1.1795
lsc-doma-1m0-05-kb78 R 2456350.61140 21.237 0.037 39.351 3.767 -008.685 1.294 1.1835
lsc-doma-1m0-05-kb78 R 2456350.61506 21.230 0.039 39.351 3.767 -008.473 1.358 1.1844
lsc-doma-1m0-05-kb78 R 2456351.60775 21.325 0.035 39.351 3.767 -011.657 1.127 1.1857
lsc-doma-1m0-05-kb78 R 2456351.61146 21.278 0.034 39.351 3.767 -010.138 1.141 1.1894
lsc-doma-1m0-05-kb78 R 2456352.58826 21.526 0.034 39.351 3.767 -017.348 0.894 1.1702
lsc-doma-1m0-05-kb78 R 2456352.59200 21.509 0.033 39.351 3.767 -016.951 0.891 1.1734
lsc-doma-1m0-05-kb78 R 2456352.59567 21.526 0.034 39.351 3.767 -017.390 0.899 1.1732
lsc-doma-1m0-05-kb78 R 2456353.63973 21.705 0.038 39.351 3.767 -021.874 0.857 1.1789
lsc-doma-1m0-05-kb78 R 2456353.64346 21.713 0.041 39.351 3.767 -022.150 0.928 1.1842
lsc-doma-1m0-05-kb78 R 2456353.64714 21.703 0.041 39.351 3.767 -021.945 0.931 1.1854
lsc-doma-1m0-05-kb78 R 2456354.65724 21.559 0.036 39.351 3.767 -017.995 0.906 1.1557
lsc-doma-1m0-05-kb78 R 2456357.54664 20.192 0.010 39.351 3.767 +051.852 0.857 1.1678
lsc-doma-1m0-05-kb78 R 2456357.55037 20.174 0.009 39.351 3.767 +053.697 0.837 1.1723
lsc-doma-1m0-05-kb78 R 2456360.58203 20.131 0.009 39.351 3.767 +056.934 0.859 1.1549
lsc-doma-1m0-05-kb78 R 2456360.58576 20.102 0.009 39.351 3.767 +060.003 0.876 1.1619
lsc-doma-1m0-05-kb78 R 2456361.63072 20.140 0.010 39.351 3.767 +056.610 0.901 1.1663
lsc-doma-1m0-05-kb78 R 2456361.63444 20.145 0.009 39.351 3.767 +056.209 0.889 1.1683
lsc-doma-1m0-05-kb78 R 2456362.54734 20.129 0.009 39.351 3.767 +058.444 0.853 1.1811
lsc-doma-1m0-05-kb78 R 2456362.55477 20.126 0.009 39.351 3.767 +058.970 0.866 1.1863
lsc-doma-1m0-05-kb78 R 2456363.54734 20.145 0.009 39.351 3.767 +057.242 0.866 1.1886
lsc-doma-1m0-05-kb78 R 2456364.54739 20.128 0.009 39.351 3.767 +058.288 0.825 1.1760
lsc-doma-1m0-05-kb78 R 2456364.55115 20.124 0.008 39.351 3.767 +058.977 0.825 1.1824
lsc-doma-1m0-05-kb78 R 2456365.55043 20.130 0.009 39.351 3.767 +058.092 0.861 1.1764
lsc-doma-1m0-05-kb78 R 2456365.55411 20.144 0.009 39.351 3.767 +056.708 0.830 1.1767
lsc-doma-1m0-05-kb78 R 2456366.61725 20.141 0.010 39.351 3.767 +048.146 0.799 0.9931
lsc-doma-1m0-05-kb78 R 2456368.54739 20.130 0.009 39.351 3.767 +058.122 0.865 1.1780
lsc-doma-1m0-05-kb78 R 2456368.55114 20.141 0.009 39.351 3.767 +057.186 0.849 1.1804
lsc-doma-1m0-05-kb78 R 2456369.54742 20.140 0.009 39.351 3.767 +056.983 0.892 1.1730
lsc-doma-1m0-05-kb78 R 2456369.55117 20.135 0.009 39.351 3.767 +057.623 0.902 1.1780
lsc-doma-1m0-05-kb78 R 2456369.55486 20.137 0.009 39.351 3.767 +057.450 0.894 1.1781
lsc-doma-1m0-05-kb78 R 2456372.55149 20.124 0.021 39.351 3.767 +036.608 1.276 0.7338
lsc-doma-1m0-05-kb78 R 2456372.55515 20.141 0.016 39.351 3.767 +046.270 1.209 0.9552
lsc-doma-1m0-05-kb78 I 2456343.62541 21.782 0.041 43.412 2.354 -024.008 0.736 0.9986
lsc-doma-1m0-05-kb78 I 2456343.62909 21.762 0.040 43.412 2.354 -023.689 0.718 1.0002
lsc-doma-1m0-05-kb78 I 2456344.62098 21.732 0.044 43.412 2.354 -023.423 0.830 1.0127
lsc-doma-1m0-05-kb78 I 2456344.62469 21.787 0.046 43.412 2.354 -024.541 0.839 1.0172
lsc-doma-1m0-05-kb78 I 2456344.62836 21.744 0.047 43.412 2.354 -023.886 0.890 1.0231
lsc-doma-1m0-05-kb78 I 2456345.62018 21.799 0.052 43.412 2.354 -024.756 0.938 1.0173
lsc-doma-1m0-05-kb78 I 2456345.62388 21.676 0.048 43.412 2.354 -022.509 0.967 1.0208
lsc-doma-1m0-05-kb78 I 2456346.62757 21.735 0.076 43.412 2.354 -018.654 1.136 0.8049
lsc-doma-1m0-05-kb78 I 2456347.62326 21.749 0.050 43.412 2.354 -023.979 0.945 1.0226
lsc-doma-1m0-05-kb78 I 2456348.62329 21.686 0.044 43.412 2.354 -022.787 0.887 1.0241
lsc-doma-1m0-05-kb78 I 2456348.62697 21.765 0.048 43.412 2.354 -024.401 0.899 1.0278
lsc-doma-1m0-05-kb78 I 2456349.62321 21.824 0.059 43.412 2.354 -024.893 1.015 1.0048
lsc-doma-1m0-05-kb78 I 2456349.62688 21.790 0.059 43.412 2.354 -024.279 1.058 1.0042
lsc-doma-1m0-05-kb78 I 2456350.62320 22.004 0.073 43.412 2.354 -027.660 1.066 1.0013
lsc-doma-1m0-05-kb78 I 2456351.61953 22.131 0.068 43.412 2.354 -029.372 0.879 1.0002
lsc-doma-1m0-05-kb78 I 2456351.62324 22.058 0.063 43.412 2.354 -028.656 0.878 1.0095
lsc-doma-1m0-05-kb78 I 2456351.62691 22.076 0.063 43.412 2.354 -028.943 0.868 1.0109
lsc-doma-1m0-05-kb78 I 2456352.60076 22.211 0.062 43.412 2.354 -029.863 0.737 0.9834
lsc-doma-1m0-05-kb78 I 2456352.60449 22.215 0.058 43.412 2.354 -030.076 0.689 0.9888
lsc-doma-1m0-05-kb78 I 2456352.60817 22.143 0.059 43.412 2.354 -029.284 0.744 0.9921
lsc-doma-1m0-05-kb78 I 2456353.65218 22.401 0.089 43.412 2.354 -032.578 0.906 1.0038
lsc-doma-1m0-05-kb78 I 2456353.65590 22.339 0.083 43.412 2.354 -032.067 0.893 1.0079
lsc-doma-1m0-05-kb78 I 2456353.65956 22.350 0.082 43.412 2.354 -032.280 0.872 1.0108
lsc-doma-1m0-05-kb78 I 2456357.55910 20.888 0.019 43.412 2.354 +000.697 0.758 0.9865
lsc-doma-1m0-05-kb78 I 2456357.56283 20.920 0.019 43.412 2.354 -000.536 0.748 0.9921
lsc-doma-1m0-05-kb78 I 2456357.56650 20.892 0.018 43.412 2.354 +000.574 0.728 0.9942
lsc-doma-1m0-05-kb78 I 2456360.60195 20.851 0.019 43.412 2.354 +002.199 0.787 0.9796
lsc-doma-1m0-05-kb78 I 2456363.55980 20.881 0.018 43.412 2.354 +001.029 0.752 1.0058
lsc-doma-1m0-05-kb78 I 2456363.56355 20.906 0.019 43.412 2.354 -000.018 0.763 1.0123
lsc-doma-1m0-05-kb78 I 2456363.56723 20.880 0.018 43.412 2.354 +001.087 0.742 1.0141
lsc-doma-1m0-05-kb78 I 2456364.55984 20.889 0.019 43.412 2.354 +000.670 0.763 0.9995
lsc-doma-1m0-05-kb78 I 2456364.56359 20.858 0.018 43.412 2.354 +001.961 0.769 1.0057
lsc-doma-1m0-05-kb78 I 2456364.56727 20.889 0.019 43.412 2.354 +000.680 0.766 1.0051
lsc-doma-1m0-05-kb78 I 2456365.55916 20.903 0.018 43.412 2.354 +000.105 0.697 0.9924
lsc-doma-1m0-05-kb78 I 2456365.56291 20.917 0.019 43.412 2.354 -000.449 0.739 0.9953
lsc-doma-1m0-05-kb78 I 2456365.56658 20.897 0.018 43.412 2.354 +000.342 0.716 0.9858
lsc-doma-1m0-05-kb78 I 2456368.55992 20.892 0.020 43.412 2.354 +000.553 0.807 0.9950
lsc-doma-1m0-05-kb78 I 2456368.56733 20.908 0.020 43.412 2.354 -000.082 0.813 1.0047
lsc-doma-1m0-05-kb78 I 2456369.55990 20.891 0.019 43.412 2.354 +000.593 0.748 0.9887
lsc-doma-1m0-05-kb78 I 2456369.56366 20.875 0.019 43.412 2.354 +001.249 0.757 0.9942
lsc-doma-1m0-05-kb78 I 2456369.56735 20.906 0.019 43.412 2.354 +000.000 0.761 1.0000
lsc-doma-1m0-05-kb78 I 2456372.56369 20.845 0.025 43.412 2.354 +002.434 1.045 0.9736
lsc-domb-1m0-09-kb73 B 2456350.60929 21.797 0.038 61.497 1.645 -128.189 2.021 3.0246
lsc-domb-1m0-09-kb73 B 2456351.61972 21.957 0.043 61.497 1.645 -135.711 1.952 3.0156
lsc-domb-1m0-09-kb73 B 2456352.52595 22.130 0.019 61.497 1.645 -145.638 0.770 3.0704
lsc-domb-1m0-09-kb73 B 2456352.60930 22.134 0.037 61.497 1.645 -139.493 1.408 2.9374
lsc-domb-1m0-09-kb73 B 2456355.53087 21.667 0.043 61.497 1.645 -030.289 0.641 0.7581
lsc-domb-1m0-09-kb73 B 2456355.60237 21.570 0.024 61.497 1.645 -033.789 0.465 0.8903
lsc-domb-1m0-09-kb73 B 2456355.60606 21.639 0.023 61.497 1.645 -038.826 0.469 0.9856
lsc-domb-1m0-09-kb73 B 2456355.60972 21.609 0.046 61.497 1.645 -017.125 0.425 0.4417
lsc-domb-1m0-09-kb73 B 2456357.54334 20.560 0.011 61.497 1.645 -001.794 0.623 1.0095
lsc-domb-1m0-09-kb73 B 2456357.54703 20.529 0.011 61.497 1.645 -000.043 0.630 1.0086
lsc-domb-1m0-09-kb73 B 2456357.63399 20.551 0.013 61.497 1.645 -001.212 0.699 0.9534
lsc-domb-1m0-09-kb73 B 2456359.60948 20.489 0.045 61.497 1.645 +000.425 0.495 0.1881
lsc-domb-1m0-09-kb73 B 2456359.61311 20.548 0.099 61.497 1.645 -000.095 0.454 0.0824
lsc-domb-1m0-09-kb73 B 2456362.54331 20.534 0.011 61.497 1.645 -000.363 0.612 1.0311
lsc-domb-1m0-09-kb73 B 2456362.54701 20.500 0.010 61.497 1.645 +001.656 0.612 1.0282
lsc-domb-1m0-09-kb73 B 2456362.55067 20.502 0.010 61.497 1.645 +001.549 0.599 1.0264
lsc-domb-1m0-09-kb73 B 2456362.61953 20.529 0.011 61.497 1.645 -000.078 0.620 0.9811
lsc-domb-1m0-09-kb73 B 2456362.62323 20.498 0.011 61.497 1.645 +001.665 0.613 0.9770
lsc-domb-1m0-09-kb73 B 2456362.62689 20.507 0.011 61.497 1.645 +001.137 0.613 0.9737
lsc-domb-1m0-09-kb73 B 2456363.54327 20.521 0.010 61.497 1.645 +000.391 0.616 1.0410
lsc-domb-1m0-09-kb73 B 2456363.54696 20.523 0.010 61.497 1.645 +000.307 0.614 1.0384
lsc-domb-1m0-09-kb73 B 2456363.55062 20.531 0.011 61.497 1.645 -000.163 0.614 1.0339
lsc-domb-1m0-09-kb73 B 2456363.62652 20.545 0.011 61.497 1.645 -000.956 0.614 0.9777
lsc-domb-1m0-09-kb73 B 2456363.63021 20.531 0.011 61.497 1.645 -000.170 0.591 0.9732
lsc-domb-1m0-09-kb73 B 2456363.63386 20.516 0.010 61.497 1.645 +000.653 0.582 0.9693
lsc-domb-1m0-09-kb73 B 2456364.54706 20.508 0.010 61.497 1.645 +001.185 0.607 1.0301
lsc-domb-1m0-09-kb73 B 2456364.55072 20.508 0.010 61.497 1.645 +001.166 0.610 1.0279
lsc-domb-1m0-09-kb73 V 2456350.53324 22.040 0.047 18.724 1.732 -006.624 1.270 1.9195
lsc-domb-1m0-09-kb73 V 2456350.53693 22.081 0.046 18.724 1.732 -007.716 1.205 1.9239
lsc-domb-1m0-09-kb73 V 2456350.54058 22.049 0.043 18.724 1.732 -006.882 1.148 1.9252
lsc-domb-1m0-09-kb73 V 2456350.61666 21.996 0.049 18.724 1.732 -005.273 1.352 1.8689
lsc-domb-1m0-09-kb73 V 2456350.62035 21.964 0.045 18.724 1.732 -004.380 1.258 1.8656
lsc-domb-1m0-09-kb73 V 2456350.62401 21.953 0.042 18.724 1.732 -004.053 1.200 1.8653
lsc-domb-1m0-09-kb73 V 2456351.53325 22.162 0.047 18.724 1.732 -009.711 1.136 1.9155
lsc-domb-1m0-09-kb73 V 2456351.53693 22.153 0.046 18.724 1.732 -009.501 1.107 1.9179
lsc-domb-1m0-09-kb73 V 2456351.54059 22.184 0.042 18.724 1.732 -010.237 0.983 1.9164
lsc-domb-1m0-09-kb73 V 2456351.62708 22.113 0.043 18.724 1.732 -008.311 1.054 1.8717
lsc-domb-1m0-09-kb73 V 2456351.63079 22.081 0.041 18.724 1.732 -007.499 1.027 1.8682
lsc-domb-1m0-09-kb73 V 2456351.63446 22.142 0.042 18.724 1.732 -008.954 0.999 1.8594
lsc-domb-1m0-09-kb73 V 2456352.53403 22.266 0.027 18.724 1.732 -011.968 0.588 1.8925
lsc-domb-1m0-09-kb73 V 2456352.53776 22.340 0.031 18.724 1.732 -013.514 0.625 1.8946
lsc-domb-1m0-09-kb73 V 2456352.61736 22.308 0.041 18.724 1.732 -012.425 0.821 1.8286
lsc-domb-1m0-09-kb73 V 2456352.62109 22.379 0.047 18.724 1.732 -013.883 0.898 1.8388
lsc-domb-1m0-09-kb73 V 2456355.53544 21.823 0.033 18.724 1.732 -000.086 0.763 1.3379
lsc-domb-1m0-09-kb73 V 2456355.53913 21.966 0.040 18.724 1.732 -002.786 0.706 1.1780
lsc-domb-1m0-09-kb73 V 2456355.54279 21.835 0.029 18.724 1.732 -000.373 0.678 1.3812
lsc-domb-1m0-09-kb73 V 2456355.61460 21.863 0.024 18.724 1.732 -001.022 0.553 1.3884
lsc-domb-1m0-09-kb73 V 2456355.61833 21.746 0.042 18.724 1.732 +000.854 0.507 0.6512
lsc-domb-1m0-09-kb73 V 2456355.62199 21.803 0.030 18.724 1.732 +000.263 0.506 0.9604
lsc-domb-1m0-09-kb73 V 2456357.63891 20.774 0.011 18.724 1.732 +051.552 0.865 1.7022
lsc-domb-1m0-09-kb73 V 2456359.61807 20.753 0.015 18.724 1.732 +033.420 0.741 1.0696
lsc-domb-1m0-09-kb73 V 2456359.62177 20.771 0.013 18.724 1.732 +039.594 0.748 1.3007
lsc-domb-1m0-09-kb73 V 2456359.62543 20.729 0.012 18.724 1.732 +042.230 0.742 1.3051
lsc-domb-1m0-09-kb73 V 2456362.55562 20.756 0.008 18.724 1.732 +058.441 0.718 1.8785
lsc-domb-1m0-09-kb73 V 2456362.55938 20.764 0.008 18.724 1.732 +058.040 0.722 1.8864
lsc-domb-1m0-09-kb73 V 2456362.56306 20.763 0.008 18.724 1.732 +057.929 0.717 1.8802
lsc-domb-1m0-09-kb73 V 2456362.63131 20.775 0.009 18.724 1.732 +055.639 0.765 1.8387
lsc-domb-1m0-09-kb73 V 2456362.63503 20.769 0.009 18.724 1.732 +055.879 0.727 1.8304
lsc-domb-1m0-09-kb73 V 2456364.55559 20.760 0.009 18.724 1.732 +058.323 0.742 1.8861
lsc-domb-1m0-09-kb73 V 2456364.55933 20.763 0.009 18.724 1.732 +058.150 0.736 1.8874
lsc-domb-1m0-09-kb73 V 2456364.56301 20.753 0.009 18.724 1.732 +058.957 0.749 1.8868
lsc-domb-1m0-09-kb73 I 2456350.55624 21.999 0.058 43.815 2.107 -027.966 0.851 1.0006
lsc-domb-1m0-09-kb73 I 2456350.55996 21.952 0.056 43.815 2.107 -027.416 0.859 1.0063
lsc-domb-1m0-09-kb73 I 2456350.56362 22.043 0.060 43.815 2.107 -028.754 0.843 1.0059
lsc-domb-1m0-09-kb73 I 2456350.63958 22.101 0.066 43.815 2.107 -029.052 0.862 0.9890
lsc-domb-1m0-09-kb73 I 2456350.64331 21.966 0.058 43.815 2.107 -027.336 0.873 0.9956
lsc-domb-1m0-09-kb73 I 2456351.55625 22.087 0.064 43.815 2.107 -029.244 0.865 1.0020
lsc-domb-1m0-09-kb73 I 2456351.55996 22.157 0.062 43.815 2.107 -030.378 0.794 1.0091
lsc-domb-1m0-09-kb73 I 2456351.56364 22.018 0.063 43.815 2.107 -028.464 0.916 1.0083
lsc-domb-1m0-09-kb73 I 2456351.65070 22.182 0.067 43.815 2.107 -030.119 0.820 0.9902
lsc-domb-1m0-09-kb73 I 2456351.65810 22.137 0.068 43.815 2.107 -029.704 0.874 0.9954
lsc-domb-1m0-09-kb73 I 2456352.55903 22.158 0.054 43.815 2.107 -029.801 0.673 0.9895
lsc-domb-1m0-09-kb73 I 2456352.56278 22.383 0.065 43.815 2.107 -032.663 0.663 0.9996
lsc-domb-1m0-09-kb73 I 2456352.56647 22.424 0.066 43.815 2.107 -033.091 0.653 1.0002
lsc-domb-1m0-09-kb73 I 2456352.64236 22.273 0.063 43.815 2.107 -030.568 0.689 0.9706
lsc-domb-1m0-09-kb73 I 2456352.64611 22.257 0.062 43.815 2.107 -030.584 0.702 0.9771
lsc-domb-1m0-09-kb73 I 2456352.64979 22.312 0.066 43.815 2.107 -031.234 0.702 0.9782
lsc-domb-1m0-09-kb73 I 2456355.56045 21.926 0.052 43.815 2.107 -024.175 0.730 0.9004
lsc-domb-1m0-09-kb73 I 2456355.56418 21.915 0.049 43.815 2.107 -024.996 0.731 0.9369
lsc-domb-1m0-09-kb73 I 2456355.56785 21.751 0.042 43.815 2.107 -022.407 0.730 0.9383
lsc-domb-1m0-09-kb73 I 2456357.58074 20.937 0.020 43.815 2.107 -001.580 0.740 0.9747
lsc-domb-1m0-09-kb73 I 2456357.58447 20.944 0.020 43.815 2.107 -001.880 0.777 0.9844
lsc-domb-1m0-09-kb73 I 2456357.58814 20.942 0.022 43.815 2.107 -001.773 0.854 0.9832
lsc-domb-1m0-09-kb73 I 2456362.58121 20.886 0.019 43.815 2.107 +000.406 0.761 0.9844
lsc-domb-1m0-09-kb73 I 2456362.58495 20.897 0.019 43.815 2.107 -000.028 0.747 0.9982
lsc-domb-1m0-09-kb73 I 2456362.58864 20.927 0.019 43.815 2.107 -001.217 0.754 0.9988
lsc-domb-1m0-09-kb73 I 2456364.58059 20.879 0.019 43.815 2.107 +000.673 0.776 0.9961
lsc-domb-1m0-09-kb73 I 2456364.58433 20.885 0.019 43.815 2.107 +000.426 0.787 1.0018
lsc-domb-1m0-09-kb73 I 2456364.58801 20.923 0.020 43.815 2.107 -001.077 0.786 1.0024

